Analysis-aware defeaturing of complex geometries with Neumann features

Local modifications of a computational domain are often performed in order to simplify the meshing process and to reduce computational costs and memory requirements. However, removing geometrical features of a domain often introduces a non-negligible error in the solution of a differential problem in which it is defined. In this work, we extend the results from [1] by studying the case of domains containing an arbitrary number of distinct Neumann features, and by performing an analysis on Poisson's, linear elasticity, and Stokes' equations. We introduce a simple, computationally cheap, reliable, and efficient a posteriori estimator of the geometrical defeaturing error. Moreover, we also introduce a geometric refinement strategy that accounts for the defeaturing error: Starting from a fully defeatured geometry, the algorithm determines at each iteration step which features need to be added to the geometrical model to reduce the defeaturing error. These important features are then added to the (partially) defeatured geometrical model at the next iteration, until the solution attains a prescribed accuracy. A wide range of two- and three-dimensional numerical experiments are finally reported to illustrate this work.

==> data/cvnbfeat.csv <==
est,err,eff,km1,est1,estcompat
1.11820388532143,0.292441711593211,3.82368123626926,0,1.09906810845559,0.205983548187183
0.623008788167307,0.197598295982348,3.15290567193435,1,0.613616496653144,0.107771727131089
0.327378879123884,0.114563459754101,2.85762039507685,3,0.322410749438968,0.0568175953610635
0.268410972968897,0.0996559220840019,2.69337704529640,5,0.264479462664691,0.0457718716976531
0.221243096407985,0.0813057742050675,2.72112403542178,6,0.218991464564150,0.0314840619400010
0.185848166865963,0.0693935379386654,2.67817685027427,7,0.183923937068837,0.0266744540813322
0.144556592660622,0.0603884745668540,2.39377784746970,8,0.142911920725589,0.0217437668349337
0.117100750864861,0.0486220107109082,2.40838972211796,9,0.116041061059300,0.0157180788058185
0.102569392750056,0.0426411991244983,2.40540591859499,10,0.101813183648246,0.0124320539141235
0.0875222324130752,0.0376991789967010,2.32159518436022,11,0.0868507707239683,0.0108205725921064
0.0738127082416607,0.0334334047801338,2.20775325537651,12,0.0732582696881322,0.00903005095608118
0.0622093314693589,0.0298514690909025,2.08396214202797,13,0.0615867816840775,0.00877890902460775
0.0541315942913625,0.0257731478835058,2.10030976953364,14,0.0536364949603881,0.00730451291250356
0.0476426759847946,0.0211888830404119,2.24847510337990,15,0.0473622431067669,0.00516163761684548
0.0418577165000789,0.0180596519425091,2.31774768602010,16,0.0416529545283706,0.00413519161085314
0.0338815137949837,0.0147280467892955,2.30047570324186,18,0.0337349404883917,0.00314813711333229
0.0298755372852277,0.0132694833084297,2.25144691702115,19,0.0297297654551378,0.00294767265202985
0.0239220126701311,0.0102658656155012,2.33024798551905,21,0.0238167423694498,0.00224175669892321
0.0165976333268076,0.00670547723080124,2.47523520780405,23,0.0165442982377861,0.00132952166975279
0.0133187053980486,0.00546746050011742,2.43599480924692,24,0.0132537922740801,0.00131335594396293
0.00969242574309052,0.00392306936223596,2.47062308823577,25,0.00967129536944673,0.000639658238626003

==> data/solution_128.csv <==
feat128,est128,est128scaled
0,0.487681000000000,0.000001715983627
4,0.283499000000000,0.000000997536591
6,0.139768000000000,0.000000491796071
8,0.0911580000000000,0.0000003207540083
12,0.0472882000000000,0.0000001663910978
14,0.0347019000000000,0.0000001221041875
16,0.0143686000000000,0.0000000505582181
17,0.0112540000000000,0.0000000395989996
18,0.00715133000000000,0.00000002516309882
19,0.00382287000000000,0.00000001345137975

==> data/solution_8_32.csv <==
feat8,est8,feat32,est32,est8scaled,est32scaled
0,0.532866000000000,0,0.489842000000000,0.000001874974280,0.000001723587452
4,0.307746000000000,4,0.286682000000000,0.000001082853540,0.000001008736486
6,0.186726000000000,6,0.147246000000000,0.000000657025307,0.000000518108610
8,0.156562000000000,8,0.103105000000000,0.000000550888447,0.000000362791439
12,0.0874041000000000,12,0.0527029000000000,0.0000003075453105,0.0000001854435861
16,0.0354523000000000,16,0.0141546000000000,0.0000001247445899,0.0000000498052248
17,0.0299010000000000,17,0.0110803000000000,0.0000001052114527,0.0000000389878084
18,0.0232707000000000,18,0.00698020000000000,0.0000000818816813,0.00000002456095053
19,0.0155426000000000,19,0.00409533000000000,0.0000000546891249,0.00000001441007386
